Any Deep ReLU Network is Shallow

We constructively prove that every deep ReLU network can be rewritten as a functionally identical three-layer network with weights valued in the extended reals. Based on this proof, we provide an algorithm that, given a deep ReLU network, finds the explicit weights of the corresponding shallow network. The resulting shallow network is transparent and used to generate explanations of the model s behaviour.

==> plan.txt <==


Todos:
- Design interpretability experiment and visualization (Mattia and Nandi (Now))
- Execute experiments (Mattia)
- Visualize experiments (Mattia)
- Non-urgent: refactoring code and publish on github (Mattia)

Writing: 
- (!!) Design diagrams to show the structure of the neural network (Nandi)
- Add visuals to Example (Nandi)
- Streamline background and theorems (Mattia and Nandi (Now))
- Related work (Mattia)
- Introduction 
- Core of the paper
- Last: Discussion


EXPERIMENTS : 

1. To empirically show the decomposition works: for different architectures and random initializations, plot how long it takes 


